Extreme Variability in a Long Duration Gamma-ray Burst Associated with a Kilonova

The recent discovery of a kilonova from the long duration gamma-ray burst, GRB 211211A, challenges classification schemes based on temporal information alone. Gamma-ray properties of GRB 211211A reveal an extreme event, which stands out among both short and long GRBs. We find very short variations (few ms) in the lightcurve of GRB 211211A and estimate ~1000 for the Lorentz factor of the outflow. We discuss the relevance of the short variations in identifying similar long GRBs resulting from compact mergers. Our findings indicate that in future gravitational wave follow-up campaigns, some long duration GRBs should be treated as possible strong gravitational wave counterparts.

==> formatted_T90_MVT_v09wo_2.txt <==
# GBM_ID T90(s) T90err(s) MVT(s), MVTerr(s)
bn120712571 22.528 5.431 0.6646 0.1799
bn120716577 24.960 3.958 7.7225 1.8755
bn120728934 32.768 2.429 1.5558 0.6006
bn120805706 1.856 1.296 0.6957 0.1710
bn120806007 26.624 1.557 0.2707 0.1133
bn120811014 0.448 0.091 0.0182 0.0066
bn120811649 14.336 6.557 1.3586 1.0066
bn120817168 0.160 0.113 0.0108 0.0006
bn120822628 1.536 0.842 0.3267 0.1226
bn120824594 111.618 7.241 8.7647 2.8404
bn120827216 5.056 2.127 1.2994 0.0879
bn120830212 16.064 3.649 0.1375 0.0209
bn120830297 0.896 0.231 0.0090 0.0050
bn120905657 195.587 16.795 6.6887 0.7263
bn120913997 130.050 3.566 0.2263 0.1505
bn120916173 52.993 0.810 0.0625 0.0321
bn120919309 21.248 1.810 0.1959 0.0375
bn120919816 20.480 1.305 0.1930 0.0480
bn120926426 60.161 3.482 0.5030 0.0939
bn121004211 1.536 0.572 0.4635 0.0580
bn121005030 96.768 3.556 0.9884 0.5155
bn121005340 141.568 3.665 0.5784 0.3002
bn121012724 0.448 0.091 0.0411 0.0093
bn121023322 0.512 0.181 0.2030 0.0195
bn121027038 166.915 3.692 0.2048 0.1337
bn121028280 11.008 2.360 0.8191 0.2722
bn121031949 242.436 4.404 0.1401 0.0649
bn121102064 2.048 1.379 0.2895 0.0821
bn121109338 22.144 2.919 0.9310 0.3844
bn121113544 95.490 2.611 0.1337 0.0845
bn121116459 0.832 0.590 0.0450 0.0172
bn121122870 125.439 0.724 0.4019 0.1023
bn121125469 12.864 4.844 0.3776 0.2538
bn121127914 0.640 0.405 0.0503 0.0077
bn121210081 12.800 3.238 2.2368 0.8443
bn121211574 5.632 1.717 0.8362 0.1958
bn121211695 8.960 1.864 0.9228 0.0605
bn121216419 9.216 2.560 0.1665 0.0683
bn121220311 5.120 0.810 0.9877 0.2700
bn121223300 11.005 0.724 1.5810 0.0804
bn121225417 58.497 0.820 0.0682 0.0238
bn121229533 23.037 1.810 2.2966 0.2564
bn130106829 11.264 1.379 0.3932 0.0890
bn130106995 70.401 0.572 1.3360 0.2451
bn130109206 8.960 1.208 0.2843 0.0510
bn130112353 2.048 1.557 0.1735 0.0621
bn130121835 178.691 1.145 0.1169 0.0756
bn130123843 22.016 1.448 0.4655 0.0967
bn130131511 147.459 1.145 0.2420 0.1018
bn130204484 0.192 0.091 0.0107 0.0013
bn130206817 91.585 12.332 0.3242 0.1313
bn130209961 9.790 0.408 0.0405 0.0218
bn130214137 96.768 5.443 3.1590 1.2118
bn130215649 58.113 1.557 0.8412 0.4874
bn130216790 12.992 1.280 0.2458 0.0255
bn130216927 6.592 0.345 0.0244 0.0149
bn130217688 14.848 2.202 0.8244 0.0879
bn130304658 23.296 4.382 0.2694 0.1058
bn130305486 25.600 1.557 0.0888 0.0375
bn130306991 120.578 5.515 2.2480 0.5808
bn130307238 63.488 1.846 0.3981 0.1767
bn130314147 142.851 2.360 5.5139 0.4401
bn130318456 121.088 1.448 1.2010 0.5448
bn130320560 340.992 1.619 0.0883 0.0794
bn130325005 0.640 0.453 0.0446 0.0112
bn130325203 6.912 0.724 0.1460 0.0635
bn130331566 13.824 1.379 0.5703 0.0475
bn130404428 3.328 1.493 0.1649 0.0385
bn130406288 7.936 1.305 0.0582 0.0241
bn130407800 32.000 9.137 5.4443 0.8984
bn130408653 9.216 3.665 0.2420 0.0594
bn130418844 169.472 2.560 1.5801 0.3074
bn130420313 104.962 8.809 7.6511 0.5327
bn130420343 38.913 2.111 2.2521 0.6605
bn130425327 62.209 1.145 0.1384 0.0382
bn130427324 138.242 3.238 0.0050 0.0012
bn130502327 24.320 0.362 0.0307 0.0061
bn130502743 3.328 2.064 0.2408 0.0384
bn130509078 24.320 3.593 1.1140 0.0680
bn130509839 31.488 2.673 6.5579 1.9313
bn130518551 4.096 2.573 0.0221 0.0091
bn130518580 48.577 0.916 0.1403 0.0816
bn130522510 27.904 3.367 0.3730 0.2624
bn130528503 66.304 6.700 0.3393 0.1495
bn130528695 55.553 1.864 0.4847 0.2406
bn130604033 26.880 0.923 0.0960 0.0212
bn130606316 24.128 0.410 0.1419 0.0336
bn130606497 52.225 0.724 0.0398 0.0163
bn130609129 5.376 1.498 0.6996 0.5505
bn130609902 191.491 2.862 0.2862 0.1019
bn130610133 21.760 1.639 2.3281 1.4312
bn130611538 66.816 6.700 3.8802 0.8681
bn130612456 10.240 0.653 0.0669 0.0378
bn130620498 14.592 4.404 0.4677 0.1678
bn130622615 0.960 0.429 0.1673 0.0777
bn130623396 44.544 3.665 3.1185 2.0164
bn130623699 7.680 2.560 1.6733 0.9234
bn130626452 1.728 0.771 0.0494 0.0182
bn130628531 21.504 1.619 0.0894 0.0406
bn130628860 0.512 0.143 0.0042 0.0021
bn130630272 17.152 0.572 0.1703 0.0647
bn130702004 58.881 6.192 0.9381 0.5745
bn130704560 6.400 0.572 0.0696 0.0085
bn130707505 76.545 3.083 0.1064 0.0620
bn130708488 14.077 3.114 6.6569 0.0942
bn130715906 47.873 1.145 0.2615 0.1403
bn130716442 0.768 0.389 0.0596 0.0139
bn130717734 55.296 3.125 1.1027 0.5142
bn130720116 48.640 3.874 0.5623 0.1150
bn130722021 81.408 5.184 8.9341 3.6018
bn130723092 8.192 2.064 0.9428 0.1122
bn130725527 6.656 0.860 0.0249 0.0093
bn130727698 12.992 0.871 0.2882 0.0701
bn130803419 7.616 1.145 1.1263 0.0892
bn130811186 44.801 10.780 5.6419 0.2423
bn130815420 236.292 0.810 0.1461 0.0537
bn130815660 37.889 1.056 0.4635 0.0145
bn130816074 36.864 6.229 1.8890 0.9233
bn130818941 25.344 3.183 0.1685 0.0861
bn130828306 136.962 0.923 0.1680 0.0489
bn130829672 6.656 1.619 0.9299 0.1177
bn130830921 36.352 1.717 3.6506 1.1602
bn130831058 24.832 0.810 1.4020 0.8265
bn130903033 68.608 7.241 2.6769 0.5410
bn130906222 11.264 7.209 1.6841 0.4285
bn130906435 8.192 2.769 0.3372 0.1887
bn130912358 0.512 0.143 0.0140 0.0057
bn130925173 215.555 1.810 2.8267 0.4955
bn130928537 132.994 1.236 2.6136 0.9805
bn131004904 1.152 0.590 0.1357 0.0802
bn131006840 41.984 5.120 2.2588 0.3998
bn131008858 36.349 3.367 1.9474 0.4710
bn131011741 77.057 2.996 3.9160 0.4718
bn131014215 3.200 0.091 0.0153 0.0042
bn131020113 2.240 1.145 0.7028 0.3221
bn131021352 17.664 3.258 0.0952 0.0342
bn131028076 17.152 0.572 0.1235 0.0894
bn131028096 14.336 3.238 0.0254 0.0119
bn131029973 104.449 7.241 0.6808 0.1711
bn131029990 50.944 5.976 0.2366 0.0564
bn131031482 7.424 0.604 0.0689 0.0321
bn131108862 18.176 0.572 0.0254 0.0094
bn131110373 27.328 1.294 3.8519 0.9732
bn131113483 60.545 1.417 1.3718 0.2912
bn131122490 23.040 0.810 0.1115 0.0485
bn131125689 3.008 2.159 0.0718 0.0202
bn131127592 18.176 0.724 0.0701 0.0209
bn131202906 86.017 2.111 8.8391 0.3711
bn131209547 13.568 1.145 0.2362 0.1609
bn131209963 4.096 3.125 0.4853 0.1613
bn131211510 44.800 4.971 3.0915 0.2513
bn131214705 80.065 0.871 0.6007 0.0288
bn131217506 3.328 0.640 0.4819 0.1239
bn131229277 12.992 0.231 0.0151 0.0035
bn131230529 3.072 1.056 1.3905 0.2005
bn131230808 49.152 4.352 6.2308 0.6430
bn131231198 31.232 0.572 0.2910 0.0242
bn140102887 3.648 0.091 0.0309 0.0068
bn140105065 1.088 0.466 0.1047 0.0153
bn140113624 4.608 2.360 0.6373 0.2496
bn140115863 14.909 1.072 0.3269 0.0931
bn140122597 3.584 1.864 0.4686 0.0951
bn140126815 75.776 2.290 0.4717 0.1129
bn140204547 71.168 8.798 5.2707 2.3163
bn140206275 146.690 4.419 0.2281 0.1551
bn140206304 27.264 1.243 0.2383 0.0276
bn140211091 3.456 0.724 0.3498 0.1640
bn140213807 18.624 0.716 0.1274 0.0644
bn140216331 2.432 0.590 0.1419 0.0470
bn140218427 53.505 5.684 4.4680 0.7728
bn140219824 77.056 2.996 0.5501 0.2200
bn140223495 17.408 2.064 0.4689 0.2189
bn140302342 67.584 5.655 0.2404 0.1530
bn140304557 31.232 8.719 0.3300 0.1040
bn140306146 51.713 0.810 0.0173 0.0080
bn140308710 12.032 1.846 0.0404 0.0286
bn140311453 14.912 1.619 0.6317 0.2421
bn140311618 14.336 5.684 0.4078 0.1760
bn140323433 111.426 3.027 0.3999 0.0787
bn140329295 21.248 1.056 0.0369 0.0051
bn140404030 84.992 5.910 1.2859 0.4528
bn140404171 26.624 0.326 3.1775 0.8071
bn140406120 109.312 3.415 0.4209 0.1197
bn140408553 7.680 3.367 1.3430 0.3379
bn140414693 25.600 2.202 0.1460 0.0627
bn140426515 37.568 3.535 5.7345 2.5003
bn140428906 0.320 0.286 0.0243 0.0056
bn140429975 9.216 1.639 2.4395 0.6495
bn140508128 44.288 0.231 0.0865 0.0201
bn140508629 50.433 8.464 0.3454 0.0884
bn140511095 1.408 0.889 0.0351 0.0152
bn140516700 38.144 1.145 0.5663 0.2568
bn140517813 18.941 1.618 1.9102 0.3410
bn140518709 0.704 0.466 0.4723 0.1007
bn140521184 46.592 3.328 2.6598 0.7826
bn140521732 11.550 3.595 0.4790 0.1051
bn140523129 19.200 0.362 0.0576 0.0036
bn140528837 13.568 0.572 0.0357 0.0125
bn140605377 0.512 0.320 0.0267 0.0065
bn140606133 22.784 2.064 0.5670 0.0393
bn140608153 71.681 7.371 3.4563 1.0588
bn140608713 6.400 3.874 0.2339 0.1319
bn140610487 0.960 0.716 0.1442 0.0319
bn140610689 134.144 7.455 5.2793 1.7031
bn140620219 45.825 12.130 2.3059 0.4515
bn140624423 0.096 0.093 0.0051 0.0027
bn140628626 12.544 3.665 1.5550 0.4949
bn140701567 25.088 3.328 4.4180 0.6217
bn140706815 43.776 2.721 1.1710 0.6223
bn140710537 0.384 0.091 0.0341 0.0130
bn140712973 28.160 8.444 0.3004 0.1212
bn140713780 5.376 1.379 0.2403 0.0903
bn140714268 132.098 2.290 0.7929 0.0709
bn140716436 168.253 53.762 0.2034 0.0736
bn140717827 80.640 3.278 3.7917 0.5877
bn140720158 0.320 0.262 0.0354 0.0117
bn140724533 0.896 0.820 0.0411 0.0069
bn140808038 4.477 0.362 0.4673 0.0341
bn140809133 69.120 6.802 3.3947 1.2848
bn140817293 16.128 4.382 0.1045 0.0449
bn140819160 6.656 3.665 0.0431 0.0198
bn140821997 32.513 1.639 0.1246 0.0222
bn140825980 16.384 2.769 0.4063 0.2484
bn140901262 65.025 14.083 2.6063 0.7279
bn140906175 37.633 9.691 1.9159 0.6795
bn140906429 20.736 2.111 0.1073 0.0396
bn140907429 27.392 7.322 1.9639 1.0283
bn140917512 16.512 0.689 0.0150 0.0081
bn140918379 165.632 2.360 1.9613 0.6397
bn140928437 17.920 6.720 0.2096 0.0582
bn140929677 37.120 4.048 0.4577 0.1710
bn140930134 3.264 1.619 0.7939 0.1486
bn141003564 8.704 1.619 1.1003 0.0944
bn141003788 7.424 3.093 2.7655 0.4755
bn141004973 2.560 0.607 0.0859 0.0384
bn141005217 3.392 0.264 0.4276 0.0613
bn141011467 12.029 0.724 0.3306 0.0407
bn141012773 37.633 1.619 0.5653 0.1092
bn141013803 82.432 16.392 1.6688 0.3104
bn141016897 17.405 7.684 0.4809 0.0663
bn141020439 1.600 0.951 0.4835 0.0893
bn141028455 31.489 2.429 0.1172 0.0336
bn141029134 192.771 1.950 0.0509 0.0229
bn141031304 19.456 2.896 1.0082 0.4940
bn141105358 19.200 4.261 0.2290 0.0338
bn141105406 1.280 1.032 0.0667 0.0210
bn141110232 36.608 1.810 2.2929 1.3529
bn141112828 63.745 2.919 1.0115 0.2248
bn141114687 44.800 4.222 3.2974 2.5801
bn141118678 4.352 0.572 0.4616 0.0494
bn141121414 3.840 0.572 0.2417 0.1253
bn141122087 1.280 0.945 0.0623 0.0237
bn141122956 4.096 1.717 1.8399 1.3915
bn141126233 0.896 0.792 0.3618 0.0908
bn141205763 5.437 0.407 0.1180 0.0860
bn141206254 4.608 1.557 1.3338 0.2062
bn141208038 14.336 1.448 0.9900 0.4265
bn141215560 11.264 0.362 0.0708 0.0166
bn141222298 2.752 0.264 0.0036 0.0004
bn141223240 94.208 3.974 1.5531 0.9450
bn141225959 56.320 4.891 3.0956 1.0761
bn141229911 91.392 17.710 0.3403 0.1817
bn141230142 9.856 1.086 0.4725 0.1920
bn141230834 28.928 1.493 1.6364 0.6040
bn141230871 0.224 0.160 0.0289 0.0177
bn150105257 80.641 1.379 0.1014 0.0202
bn150110433 74.304 0.716 1.0939 0.6458
bn150118409 40.193 0.572 0.0293 0.0111
bn150120123 3.328 1.382 0.6923 0.0635
bn150120685 56.832 4.762 0.4659 0.1546
bn150127589 60.929 0.810 0.3317 0.0739
bn150131335 8.192 1.448 0.3524 0.0506
bn150131951 8.192 3.444 0.9491 0.1640
bn150201590 25.600 3.916 2.2126 0.2729
bn150203173 25.600 3.238 2.2727 1.1314
bn150206285 23.296 3.338 1.0022 0.2777
bn150208573 6.912 1.280 3.4008 0.6856
bn150210935 31.294 0.602 0.0251 0.0124
bn150213001 4.096 0.091 0.0578 0.0097
bn150219522 36.097 3.114 0.7630 0.5461
bn150222450 65.281 1.448 0.4803 0.1147
bn150226223 1.408 0.181 0.0180 0.0066
bn150226545 174.595 4.707 0.7997 0.1935
bn150226948 32.768 4.536 4.5577 0.8526
bn150228845 4.125 1.063 0.0141 0.0074
bn150228981 36.609 1.056 0.4969 0.1098
bn150303516 4.864 0.810 0.1603 0.1015
bn150305724 16.128 5.146 0.4262 0.0891
bn150313657 5.120 3.093 0.5057 0.0381
bn150314205 10.688 0.143 0.1674 0.0121
bn150316400 1.984 1.541 1.0151 0.5463
bn150319271 10.496 1.145 0.2129 0.0560
bn150322066 15.613 3.593 0.4823 0.1447
bn150323395 56.321 1.084 0.5673 0.0655
bn150324319 13.056 0.724 0.3348 0.0516
bn150326521 5.888 1.180 0.2920 0.1704
bn150326542 4.096 1.056 0.7885 0.0764
bn150329288 28.928 1.864 2.6383 0.8309
bn150330828 153.859 0.810 0.0967 0.0193
bn150404733 4.864 1.950 1.3422 0.0884
bn150411026 15.360 3.665 0.5648 0.1342
bn150415029 34.557 4.104 0.4185 0.0644
bn150418819 3.840 1.493 0.2445 0.0392
bn150422703 36.865 0.572 0.0872 0.0633
bn150426594 22.528 3.167 0.1207 0.0162
bn150428305 32.512 3.278 7.6146 2.5418
bn150501017 9.728 0.923 0.3530 0.0643
bn150502435 109.314 6.676 1.0261 0.3498
bn150506398 6.784 1.282 0.2366 0.0271
bn150506972 0.384 0.181 0.1415 0.0224
bn150510139 51.904 0.453 0.0217 0.0114
bn150514774 10.813 1.072 0.4748 0.0257
bn150520893 15.616 6.992 1.4072 0.1022
bn150523396 82.433 2.573 0.0686 0.0349
bn150527283 20.736 5.146 3.1143 0.4995
bn150602840 10.496 0.724 0.0502 0.0235
bn150603823 102.144 1.864 2.0451 0.4334
bn150613995 46.593 1.639 0.8164 0.1304
bn150619287 57.089 2.360 0.3991 0.0740
bn150622393 60.673 1.086 0.1977 0.0509
bn150627183 64.577 0.590 0.0684 0.0054
bn150629564 1.920 1.223 0.0173 0.0055
bn150630958 39.169 9.812 1.6541 0.4744
bn150703149 50.176 5.152 1.2892 0.4918
bn150703259 46.593 1.280 4.6134 0.3072
bn150705009 20.992 1.717 0.3894 0.0753
bn150708339 95.234 6.476 2.2824 0.5303
bn150710646 33.280 11.276 7.4986 1.1903
bn150711766 82.177 6.192 1.3292 0.3493
bn150721242 18.432 0.572 2.7379 0.0199
bn150721732 11.520 1.639 1.1495 0.2542
bn150724782 37.889 0.572 0.0515 0.0277
bn150727793 49.409 3.974 2.2691 1.6861
bn150802127 313.093 2.673 0.4699 0.2469
bn150804806 51.201 2.187 0.6012 0.1314
bn150805445 45.825 5.146 0.7906 0.4027
bn150806348 85.248 1.639 1.7105 1.2016
bn150817251 13.312 3.338 0.5648 0.1802
bn150820880 5.888 1.379 0.8061 0.2050
bn150821406 103.426 5.753 0.5993 0.2780
bn150822178 13.312 0.923 0.6971 0.5417
bn150827785 10.496 2.673 4.3902 0.3386
bn150828333 12.800 1.145 0.9807 0.0808
bn150828901 2.048 1.778 0.5071 0.2231
bn150830128 44.801 0.724 1.0903 0.1825
bn150831930 13.760 2.064 0.2764 0.0439
bn150902733 13.568 0.362 0.0900 0.0130
bn150906944 0.320 0.210 0.0087 0.0010
bn150908408 60.928 7.684 0.3853 0.1336
bn150913161 20.992 1.305 0.2907 0.1527
bn150917148 7.424 2.521 0.5693 0.1678
bn150922718 15.872 5.838 1.9030 0.4491
bn150923864 1.792 0.091 0.0425 0.0243
bn151011136 25.344 2.996 0.0495 0.0149
bn151026523 63.232 7.952 2.3483 0.4690
bn151027166 123.394 1.145 0.5547 0.0698
bn151030999 116.482 0.923 0.2005 0.0262
bn151107851 139.010 6.446 0.7922 0.1058
bn151114645 34.816 1.950 18.8164 3.3851
bn151117442 58.561 4.672 0.1702 0.0495
bn151118554 40.897 10.555 1.5966 0.5561
bn151122709 51.200 15.496 3.6192 0.9227
bn151126293 8.448 3.556 0.4755 0.1535
bn151129333 52.224 7.455 0.5831 0.2443
bn151210041 37.633 1.717 2.0554 0.6174
bn151211672 40.897 1.493 0.1783 0.0840
bn151212064 13.312 1.557 0.7804 0.0432
bn151218857 3.328 2.064 0.1681 0.0372
bn151219567 62.720 6.676 1.1152 0.3707
bn151222340 0.768 0.362 0.0169 0.0070
bn151227218 42.753 0.362 0.0569 0.0189
bn151229285 3.456 1.032 0.1419 0.0240
bn151231443 71.425 0.724 0.0486 0.0185
bn160101030 4.669 0.602 0.1993 0.0183
bn160101215 22.013 1.619 0.4751 0.1967
bn160102500 25.344 1.493 0.4097 0.2547
bn160104475 8.704 2.896 1.6932 0.5235
bn160113398 24.576 0.264 0.9264 0.0645
bn160118060 46.849 1.145 0.0862 0.0626
bn160119072 23.296 7.424 2.3611 0.8941
bn160123095 37.632 3.167 2.5766 0.7498
bn160125368 16.896 2.673 0.8063 0.1157
bn160131116 34.816 15.379 2.6664 0.4501
bn160201883 40.510 6.152 0.0876 0.0467
bn160218711 20.224 3.482 2.8025 0.5100
bn160219289 3.520 0.181 0.0077 0.0050
bn160221993 11.520 0.923 1.3291 0.2007
bn160222070 18.176 1.280 1.1826 0.3059
bn160223072 117.762 3.208 0.3396 0.0896
bn160223416 17.920 2.360 0.1752 0.1171
bn160223670 288.005 0.724 0.5708 0.4126
bn160225720 70.144 1.493 0.4953 0.1242
bn160225809 64.257 1.145 0.4853 0.0713
bn160228034 16.128 3.338 4.5739 0.6000
bn160301215 29.697 3.620 1.0025 0.5643
bn160303201 48.129 6.446 0.1397 0.0442
bn160303971 27.136 6.987 2.0294 0.5104
bn160310016 25.857 2.828 0.1682 0.0784
bn160310291 23.613 1.864 0.1169 0.0663
bn160314473 1.664 0.730 0.0695 0.0239
bn160316573 17.920 3.665 0.4710 0.1531
bn160323293 25.088 2.064 0.2385 0.0570
bn160326062 19.456 0.724 0.8267 0.1658
bn160330827 41.985 1.280 3.9509 1.0298
bn160401065 20.992 0.923 0.4906 0.1110
bn160406570 66.560 16.836 6.2945 1.4009
bn160407673 7.104 0.572 0.1042 0.0448
bn160408268 1.056 0.604 0.0105 0.0040
bn160411062 0.672 0.435 0.1212 0.0312
bn160416022 26.621 3.435 3.8187 0.3747
bn160422499 12.288 0.362 0.0814 0.0164
bn160424492 6.592 0.923 0.7959 0.0559
bn160509374 369.670 0.810 0.0864 0.0344
bn160512199 78.081 3.566 1.0993 0.1790
bn160513553 1.664 0.500 0.4100 0.0856
bn160513962 65.792 5.838 1.1744 0.4789
bn160519060 17.664 1.950 0.6156 0.1512
bn160521385 2.816 0.628 0.0597 0.0115
bn160521839 15.872 0.923 0.0527 0.0230
bn160522445 43.777 5.400 6.5942 0.0571
bn160523919 71.424 2.111 2.7179 0.4025
bn160528276 7.168 2.611 3.2052 1.0862
bn160530667 9.024 0.181 0.2782 0.0144
bn160603719 0.384 0.231 0.2411 0.0444
bn160605847 5.504 0.842 0.3526 0.1512
bn160621497 251.136 6.734 1.6252 0.7919
bn160625230 43.265 10.801 1.5849 0.4603
bn160625240 10.752 2.611 0.5707 0.2278
bn160625945 453.385 0.572 0.0526 0.0111
bn160628579 23.040 1.145 0.1991 0.0290
bn160710233 57.856 5.526 1.1508 0.2104
bn160720275 14.336 4.810 1.1770 0.2955
bn160720767 69.889 2.064 0.2126 0.0634
bn160721806 9.984 2.828 0.0749 0.0263
bn160726065 0.768 0.345 0.0131 0.0062
bn160727971 3.136 2.294 0.2757 0.0777
bn160728337 18.688 4.924 8.1088 0.7065
bn160804775 151.808 6.446 1.8746 0.5078
bn160815299 21.248 6.446 7.7127 0.6694
bn160815490 7.104 1.145 0.5847 0.0434
bn160816730 11.072 0.091 0.0293 0.0081
bn160818198 6.400 0.923 0.1218 0.0702
bn160821857 43.009 0.724 0.0721 0.0138
bn160824598 3.456 0.389 0.0180 0.0095
bn160825799 6.144 0.362 0.0686 0.0150
bn160827586 51.200 4.048 7.2398 2.5810
bn160827837 24.576 5.849 4.4675 0.3979
bn160831411 50.689 2.318 0.1703 0.0867
bn160905471 33.537 1.379 0.1070 0.0570
bn160917479 19.456 5.638 0.0685 0.0186
bn160919613 62.465 3.665 0.2791 0.0940
bn160920249 15.616 5.894 0.9537 0.1038
bn160921087 48.897 0.810 1.4020 0.2110
bn160922856 20.736 4.944 1.4395 0.5679
bn160924253 74.496 14.117 6.3479 1.9017
bn160925221 50.944 7.718 16.6962 3.9343
bn160929529 4.608 0.724 0.9342 0.3439
bn161001045 2.240 0.232 0.0740 0.0136
bn161009651 92.160 4.104 4.3811 0.5157
bn161013948 34.816 2.769 2.7562 0.3841
bn161015710 15.104 0.362 0.0524 0.0143
bn161020759 24.320 1.557 0.0438 0.0218
bn161020767 22.078 0.602 0.0740 0.0538
bn161022114 26.368 6.323 3.8209 0.5448
bn161110179 1.792 0.923 0.9871 0.1003
bn161111197 118.528 2.673 0.7796 0.2622
bn161117066 122.178 0.659 1.5819 0.1901
bn161125931 69.633 3.083 0.4667 0.1827
bn161128216 6.912 2.919 0.2444 0.0905
bn161129300 36.096 0.724 0.0505 0.0254
bn161206064 33.537 1.280 0.2010 0.0651
bn161207224 8.192 3.258 0.8459 0.2695
bn161207813 36.352 3.114 0.7661 0.1894
bn161212652 2.816 0.320 0.2930 0.0428
bn161214722 22.528 1.619 1.6122 0.2927
bn161218356 25.857 0.362 0.0200 0.0085
bn161220605 41.729 2.611 1.3712 0.1250
bn161227498 2.560 1.680 0.4159 0.0385
bn161228032 39.937 7.637 1.7045 0.6078
bn161228553 47.105 15.625 0.9039 0.6129
bn161230298 0.448 0.389 0.0129 0.0079
bn170101374 2.304 0.689 0.8338 0.1246
bn170109137 293.637 2.360 0.0516 0.0236
bn170111760 0.832 0.781 0.0835 0.0145
bn170114917 12.032 1.305 0.4680 0.0265
bn170115662 120.320 4.871 0.9366 0.6394
bn170115743 44.288 3.083 0.0222 0.0118
bn170116238 9.216 3.620 1.3134 0.3060
bn170121133 1.600 0.905 0.1011 0.0108
bn170124874 22.784 0.572 0.6654 0.1737
bn170126480 13.824 3.083 0.7835 0.0561
bn170127067 0.128 0.045 0.0016 0.0007
bn170127634 1.728 1.346 0.0244 0.0055
bn170205521 5.376 1.286 0.1634 0.0275
bn170206453 1.168 0.102 0.0215 0.0044
bn170208553 53.761 1.864 0.1781 0.0910
bn170209048 39.677 2.064 0.3037 0.1350
bn170210116 76.545 1.379 0.0831 0.0149
bn170214649 122.882 0.724 0.0998 0.0264
bn170219110 10.240 2.202 0.3450 0.0725
bn170222209 1.664 0.143 0.0102 0.0030
bn170228773 46.081 3.367 0.5901 0.5071
bn170301812 12.544 7.464 2.9033 0.4857
bn170302166 3.840 1.900 0.4851 0.0805
bn170302719 87.808 5.526 0.9659 0.3562
bn170302876 89.856 3.874 3.6981 1.8885
bn170306130 32.257 4.128 0.3053 0.1346
bn170308221 11.520 0.724 0.2089 0.0647
bn170310417 13.568 6.676 0.0975 0.0479
bn170310883 18.176 2.290 2.4472 0.4813
bn170315582 16.128 2.360 0.9233 0.2752
bn170323058 33.536 9.849 1.3083 0.4315
bn170323775 35.328 5.400 1.3253 0.7790
bn170326489 9.728 2.721 1.5479 0.6518
bn170402285 7.229 0.602 0.3398 0.0283
bn170402961 22.528 1.143 0.1012 0.0328
bn170403583 0.480 0.378 0.0419 0.0067
bn170409112 64.001 0.724 0.0752 0.0108
bn170412988 31.232 1.280 0.0738 0.0295
bn170414551 45.824 5.526 0.7868 0.4399
bn170419898 24.064 0.572 0.9509 0.3388
bn170419983 12.541 4.359 0.9220 0.2548
bn170422343 25.344 0.572 0.0607 0.0162
bn170510217 127.746 0.923 0.1276 0.0271
bn170511249 40.705 0.572 0.0504 0.0156
bn170511477 2.304 1.280 0.6947 0.2659
bn170516808 11.008 6.802 0.7967 0.3001
bn170520202 6.144 5.081 0.6568 0.3359
bn170521882 7.680 1.999 0.7144 0.2359
bn170522657 7.424 0.572 0.1522 0.0220
bn170530581 19.456 1.145 0.9454 0.2523
bn170606968 11.264 0.724 0.1716 0.0891
bn170607971 20.928 2.096 0.5985 0.4043
bn170611937 27.904 1.999 1.8886 0.4794
bn170614255 122.626 2.429 0.6771 0.1221
bn170614486 26.880 1.280 0.2309 0.1269
bn170614505 5.376 1.639 3.3102 0.4258
bn170616047 9.216 1.619 1.1083 0.6435
bn170616165 56.320 6.085 6.5674 1.5776
bn170621784 32.000 5.894 2.1728 1.0605
bn170625692 22.784 8.798 5.4609 0.7061
bn170629537 28.160 7.186 0.3210 0.0965
bn170705200 27.648 0.724 0.4583 0.3028
bn170708046 0.144 0.045 0.0107 0.0020
bn170709334 1.856 0.898 0.0284 0.0082
bn170711019 15.104 2.769 1.1543 0.1353
bn170717952 11.776 1.864 1.1484 0.4641
bn170722525 37.376 3.916 2.3180 0.2842
bn170723076 20.224 2.429 2.8617 0.8932
bn170723677 20.992 3.083 0.8034 0.1687
bn170723882 5.376 3.727 1.6586 0.2932
bn170726249 1.792 0.923 0.8028 0.2543
bn170726794 78.080 1.864 0.1209 0.0353
bn170728961 46.336 0.810 0.0537 0.0149
bn170801690 10.240 2.896 0.6644 0.3612
bn170803729 3.584 0.320 0.1207 0.0184
bn170804911 26.368 2.187 3.1461 1.0641
bn170808065 4.352 0.810 0.1244 0.0330
bn170808936 17.664 0.572 0.0682 0.0093
bn170810918 136.960 14.954 0.1202 0.0621
bn170816258 61.440 8.816 1.1344 0.3080
bn170817529 2.048 0.466 0.2535 0.0838
bn170825307 6.656 0.923 0.3429 0.2040
bn170825500 7.168 0.572 0.4772 0.0088
bn170826369 0.256 0.091 0.0089 0.0031
bn170827818 0.832 0.405 0.1672 0.0285
bn170829414 51.457 2.064 0.2861 0.0493
bn170830069 216.835 4.290 0.4931 0.1297
bn170830135 117.250 2.318 1.1254 0.2187
bn170831179 57.345 8.738 0.0960 0.0363
bn170901255 8.960 1.280 0.2684 0.1453
bn170906030 78.849 0.724 0.1601 0.0644
bn170906039 11.520 1.379 0.1894 0.0571
bn170915161 15.613 0.722 0.4622 0.2824
bn170916700 5.120 0.923 0.7124 0.3409
bn170921168 39.361 4.481 0.8207 0.0379
bn170923188 59.454 2.580 0.1035 0.0289
bn170923566 27.648 10.546 7.6357 1.8680
bn170929513 9.472 0.923 0.1607 0.0615
bn170929699 8.960 0.724 0.2972 0.1364
bn171002969 7.936 1.864 0.6923 0.0611
bn171004857 8.192 0.923 0.7931 0.1106
bn171010792 107.266 0.810 0.0617 0.0160
bn171011162 101.888 4.375 2.8258 0.2183
bn171013350 39.425 1.716 3.2428 0.2077
bn171025913 7.936 3.167 0.5680 0.2364
bn171108656 0.032 0.023 0.0074 0.0007
bn171120556 44.062 0.383 0.0694 0.0067
bn171126216 165.888 5.910 0.9403 0.1489
bn171126235 1.472 0.143 0.0593 0.0057
bn171202113 81.152 3.620 2.4390 0.0780
bn171206122 15.360 3.083 1.6145 0.2510
bn171207055 0.176 0.072 0.1419 0.0171
bn171207809 25.600 3.849 1.1700 0.6078
bn171208733 2.624 0.810 0.2079 0.0817
bn171209671 13.824 2.111 0.4216 0.1706
bn171210493 143.107 2.573 1.6234 0.1274
bn171212222 19.968 1.864 1.8450 0.1133
bn171212948 6.656 0.923 3.1315 0.1613
bn171227000 37.633 0.572 0.0417 0.0108
bn171230048 9.984 0.923 0.9618 0.1015
bn171230955 70.401 0.923 1.5725 0.2881
bn180102660 13.312 4.344 4.4416 0.5220
bn180111815 19.200 2.202 0.7848 0.2605
bn180113418 24.576 0.362 0.0755 0.0365
bn180116026 59.904 11.546 1.3411 0.4639
bn180116678 122.624 2.290 1.2762 0.6742
bn180122129 4.352 3.665 0.1777 0.0735
bn180124392 86.528 2.919 0.3959 0.1554
bn180125891 22.784 0.572 0.2251 0.0700
bn180127049 34.817 2.611 3.8182 0.7559
bn180130049 120.578 10.996 0.1664 0.0380
bn180131528 0.960 0.659 0.4855 0.2002
bn180201780 0.640 0.547 0.0221 0.0067
bn180205323 47.360 2.919 1.1186 0.3955
bn180206203 0.448 0.181 0.0257 0.0130
bn180208764 17.408 6.276 3.4010 0.5973
bn180210991 48.129 0.572 0.0859 0.0302
bn180218635 5.632 0.362 0.0823 0.0133
bn180305393 13.056 0.810 0.2174 0.0241
bn180306479 63.488 5.753 1.8260 0.6667
bn180309322 24.576 4.048 1.5504 0.2602
bn180311074 0.960 0.528 0.0475 0.0265
bn180314030 22.016 0.572 0.9936 0.1744
bn180330891 14.333 1.305 0.6097 0.0974
bn180401280 33.792 2.919 0.2384 0.0330
bn180401846 23.040 1.056 0.4047 0.1190
bn180402481 0.256 0.181 0.1431 0.0329
bn180404091 80.897 2.290 1.4385 0.8592
bn180405169 28.477 2.834 0.2397 0.0340
bn180409346 13.056 0.362 0.0433 0.0131
bn180412425 20.992 0.722 0.7121 0.4414
bn180416340 103.426 6.405 0.0883 0.0238
bn180418281 2.560 0.202 0.1366 0.0431
bn180420031 59.392 1.280 1.1280 0.6559
bn180420107 62.977 4.222 0.6371 0.1859
bn180423033 54.784 2.360 0.7116 0.3498
bn180423266 3.328 1.619 0.8127 0.1086
bn180427442 25.921 0.716 0.9675 0.0949
bn180505540 21.760 0.923 0.1422 0.0485
bn180506077 44.033 3.593 3.9825 0.1214
bn180506902 23.296 2.429 0.3946 0.1278
bn180511437 1.984 0.968 0.2973 0.0826
bn180511606 9.216 1.619 1.0881 0.4592
bn180517309 41.728 3.093 1.6013 0.3294
bn180524920 4.096 1.305 1.0029 0.2339
bn180528371 16.896 2.919 7.6454 1.0606
bn180528465 8.192 3.125 3.3212 0.4405
bn180610377 163.331 4.529 11.5109 3.2084
bn180611145 8.960 0.572 0.1753 0.0797
bn180614327 9.216 2.573 3.6966 1.4677
bn180615462 22.528 1.810 0.7772 0.0583
bn180617872 1.920 0.779 0.0253 0.0118
bn180618724 130.050 1.280 0.1180 0.0171
bn180620660 46.721 1.332 1.1206 0.3539
bn180622578 58.881 6.415 0.4618 0.1365
bn180623849 15.872 0.810 0.2378 0.0671
bn180625941 0.704 0.680 0.3034 0.0613
bn180626392 0.960 0.405 0.0434 0.0064
bn180701469 25.601 1.619 0.3894 0.0850
bn180703876 20.736 1.557 0.4055 0.2102
bn180703949 1.536 0.091 0.0366 0.0152
bn180706351 38.144 1.145 1.9032 0.3118
bn180712358 37.120 9.441 1.0992 0.0727
bn180715087 5.120 3.083 0.9832 0.1511
bn180715755 0.704 0.286 0.0146 0.0054
bn180718201 7.168 0.923 0.4996 0.2305
bn180718763 98.306 4.891 1.2881 0.5252
bn180720213 8.896 0.466 0.3568 0.0151
bn180720598 48.897 0.362 0.0291 0.0048
bn180720933 23.296 1.493 0.9314 0.4912
bn180722120 12.544 2.187 0.1472 0.0666
bn180722418 51.457 7.953 1.8958 0.5517
bn180722993 86.530 1.056 1.6350 0.2005
bn180728575 6.144 2.111 0.5783 0.1682
bn180728728 6.400 0.362 0.2478 0.0040
bn180731891 31.233 2.828 0.2013 0.0402
bn180801492 7.424 1.145 0.2456 0.1475
bn180804765 21.504 3.415 2.7244 0.6009
bn180804931 18.432 4.672 0.1347 0.0798
bn180805543 0.960 0.590 0.0722 0.0300
bn180807097 54.272 6.085 0.7196 0.2652
bn180809485 236.036 10.746 3.1469 0.5627
bn180812349 38.400 6.661 0.2978 0.1056
bn180816088 34.561 0.923 0.1713 0.1265
bn180816930 19.456 5.473 0.6699 0.2603
bn180818179 4.416 1.319 0.1072 0.0693
bn180822423 8.448 0.724 0.1976 0.1269
bn180828790 8.256 0.091 0.0207 0.0107
bn180905400 7.168 1.056 0.7868 0.4689
bn180906597 52.030 2.127 0.9949 0.4870
bn180906988 3.328 0.362 0.0411 0.0083
bn180910156 28.928 2.111 1.6450 0.3573
bn180913783 0.768 0.143 0.0220 0.0069
bn180923931 8.192 0.724 0.2035 0.0254
bn181007737 23.552 0.362 0.2417 0.0622
bn181008877 224.516 5.615 0.3305 0.0830
bn181010247 9.728 2.187 0.2339 0.0862
bn181014479 33.537 2.996 2.3729 0.7647
bn181020424 13.312 4.857 0.3827 0.1830
bn181103046 11.776 3.727 6.7735 0.9867
bn181116484 68.609 0.810 0.0607 0.0529
bn181117663 87.554 1.086 0.1412 0.0688
bn181119606 16.445 0.602 0.0855 0.0147
bn181122381 73.728 2.996 0.0516 0.0180
bn181126729 9.216 3.665 0.3942 0.1062
bn181127274 12.288 2.673 2.6150 0.3142
bn181128751 17.664 1.619 2.0609 0.2468
bn181206970 89.088 2.919 5.6186 0.9965
bn181212693 57.601 1.305 0.2881 0.0154
bn181222279 130.691 0.516 0.0833 0.0357
bn181222841 0.576 0.023 0.0086 0.0008
bn181225489 41.473 2.862 0.2370 0.0852
bn181225786 1.792 1.286 0.1220 0.0154
bn181226600 5.120 1.379 0.9700 0.3344
bn181227262 13.184 0.202 0.1713 0.0173
bn181228120 17.664 0.320 0.7065 0.0833
bn181231144 36.865 3.665 0.2717 0.1382
bn181231359 3.072 0.923 0.4086 0.0708
bn190114873 116.354 2.563 0.0057 0.0029
bn190202069 18.432 1.056 0.0904 0.0309
bn190204627 41.216 0.923 0.4941 0.1139
bn190212482 17.920 0.923 0.2077 0.0812
bn190217188 11.520 2.187 0.9204 0.2389
bn190222312 13.824 1.379 1.0307 0.3252
bn190304371 62.208 2.360 0.4892 0.2371
bn190307151 75.521 2.187 0.1958 0.0810
bn190312446 12.800 1.557 0.9440 0.2528
bn190319353 13.886 0.831 0.4632 0.0887
bn190319375 21.760 1.557 0.6915 0.2988
bn190321363 55.809 1.619 0.0354 0.0182
bn190323179 4.736 0.453 0.2880 0.0687
bn190324947 26.881 9.941 0.1177 0.0429
bn190326975 20.736 1.280 3.8862 0.7922
bn190330694 36.097 0.810 0.5451 0.1709
bn190404293 9.472 1.999 2.7894 0.2836
bn190406450 11.776 3.114 1.3078 0.4812
bn190406465 15.104 3.238 0.0877 0.0416
bn190407672 17.664 3.367 2.0456 0.2807
bn190407788 2.432 0.779 0.0501 0.0132
bn190419414 212.741 0.724 0.5069 0.2529
bn190420981 1.472 0.551 0.1734 0.0187
bn190427190 0.368 0.072 0.0047 0.0017
bn190429743 22.272 4.291 3.8979 1.5630
bn190501794 424.967 13.440 0.1438 0.0651
bn190502168 11.776 1.864 0.7941 0.2379
bn190504415 77.568 4.238 0.7659 0.2649
bn190505051 0.032 0.025 0.0046 0.0024
bn190512611 28.160 1.810 3.9623 0.8200
bn190515190 1.264 0.471 0.1086 0.0305
bn190517813 4.861 0.809 0.0441 0.0209
bn190525032 0.896 0.202 0.0254 0.0089
bn190530430 18.432 0.362 0.0119 0.0033
bn190531312 57.089 0.923 0.3381 0.1693
bn190604446 31.998 9.476 0.1057 0.0461
bn190605974 3.584 0.516 0.7691 0.2586
bn190607071 37.888 1.846 1.8185 0.9195
bn190608009 85.250 6.026 6.2882 3.4925
bn190610750 37.889 4.924 0.3752 0.0311
bn190613172 17.149 1.493 4.2580 1.5472
bn190619595 134.914 1.639 0.3474 0.2424
bn190620507 51.713 0.572 0.4014 0.1486
bn190626254 23.808 4.471 3.1230 0.3766
bn190628521 19.200 2.757 5.2295 0.8976
bn190708365 27.392 8.002 6.3997 1.7166
bn190712018 1.792 0.462 0.4031 0.0569
bn190712095 6.400 1.056 1.1758 0.0571
bn190716019 61.184 6.582 2.8909 1.5160
bn190716917 6.909 0.923 0.2824 0.0375
bn190719624 175.620 3.083 0.5750 0.1543
bn190720613 6.144 0.572 0.0808 0.0377
bn190723309 24.576 2.111 0.6591 0.4694
bn190727668 47.361 0.724 4.6575 0.2176
bn190727846 35.073 0.572 0.0515 0.0364
bn190731943 15.872 0.362 0.2993 0.0100
bn190804058 4.224 0.516 0.1984 0.0475
bn190804792 8.448 2.360 1.6528 0.0795
bn190805199 21.504 1.619 0.0875 0.0628
bn190808498 47.360 4.830 13.1725 5.1389
bn190817953 8.448 4.636 0.6806 0.3432
bn190821716 59.904 5.152 0.4588 0.1338
bn190822705 0.768 0.389 0.0845 0.0110
bn190827467 43.777 1.493 3.1957 0.2168
bn190828542 63.489 1.999 0.2866 0.1132
bn190829830 59.393 0.572 1.5900 0.0121
bn190830023 12.288 1.280 0.3411 0.1509
bn190830264 5.376 3.083 0.4747 0.1336
bn190831332 40.961 3.338 0.5074 0.2952
bn190901890 473.097 1.717 0.3429 0.1616
bn190904174 7.680 6.192 1.3384 0.4102
bn190910028 9.216 0.923 0.4925 0.3619
bn190916590 37.376 2.064 4.0368 1.5524
bn190921699 22.272 1.280 0.9408 0.2401
bn191001279 24.000 1.145 0.1194 0.0373
bn191011192 25.088 4.352 1.3488 0.2850
bn191017957 3.136 2.099 0.4069 0.0604
bn191019469 11.264 1.864 0.6925 0.1248
bn191023630 172.547 1.846 1.3773 0.6693
bn191026350 59.136 4.944 1.4273 0.3808
bn191028589 34.305 0.724 0.7929 0.1451
bn191031025 200.196 3.338 2.4352 0.8407
bn191101895 10.496 1.086 1.1314 0.1239
bn191110587 14.848 7.141 2.7313 1.0889
bn191111347 5.376 0.923 0.1951 0.1245
bn191111364 88.066 0.923 0.2365 0.0488
bn191117006 7.424 1.619 1.3767 0.6949
bn191117637 1.280 0.870 0.5915 0.0602
bn191118925 36.353 2.064 3.8472 0.4359
bn191119261 8.448 3.566 1.8622 0.3180
bn191125206 77.313 0.810 2.3087 0.0278
bn191129141 19.968 1.056 0.4177 0.2409
bn191202867 30.721 0.810 0.0287 0.0143
bn191203290 0.832 0.640 0.3011 0.0681
bn191213254 18.944 2.919 0.5828 0.0394
bn191221802 2.240 0.781 0.0250 0.0138
bn191225309 112.384 11.310 0.4613 0.2331
bn200101861 9.984 0.326 0.0148 0.0092
bn200103678 9.984 4.971 0.6997 0.2946
bn200103689 68.096 5.400 7.3763 2.2336
bn200109074 40.960 4.615 0.6739 0.2588
bn200112525 4.925 0.602 0.4318 0.2297
bn200114153 29.693 0.810 0.2331 0.0482
bn200117517 28.416 2.187 4.5323 1.6629
bn200122221 2.816 2.673 0.9581 0.3283
bn200127758 33.025 2.919 1.8352 0.7027
bn200128153 0.576 0.181 0.0839 0.0354
bn200130417 11.293 0.383 0.1435 0.0249
bn200207058 15.616 2.429 0.8423 0.2492
bn200208052 20.992 6.931 2.3307 1.1665
bn200211813 55.040 8.291 4.6972 0.8840
bn200219998 21.632 0.730 0.3428 0.0250
bn200228469 14.080 1.280 1.8928 0.9588
bn200301320 18.176 1.145 0.5506 0.0943
bn200303107 82.177 3.874 0.9391 0.3660
bn200307894 1.664 0.659 0.0057 0.0039
bn200308941 43.008 2.560 0.1024 0.0379
bn200313071 13.568 0.572 0.0777 0.0304
bn200317028 7.616 0.529 0.3952 0.0376
bn200319323 20.480 3.167 1.3265 0.2540
bn200320414 9.021 1.072 0.5474 0.0213
bn200323006 7.168 2.521 0.6754 0.1829
bn200325620 36.609 0.923 0.1245 0.0778
bn200401292 4.480 0.543 0.6947 0.0653
bn200402403 55.809 5.473 1.8646 0.4990
bn200403896 58.881 6.197 10.6657 0.9851
bn200412381 6.080 0.286 0.0513 0.0056
bn200418865 38.145 7.371 1.8945 0.6557
bn200421865 67.073 2.611 6.4984 0.5751
bn200425701 7.936 0.923 1.1632 0.1590
bn200502574 25.344 4.615 1.3006 0.3380
bn200505994 9.984 1.305 0.8096 0.0683
bn200506020 116.994 2.636 0.9039 0.4525
bn200506208 11.776 3.093 1.3203 0.4425
bn200506404 204.548 3.482 0.9681 0.2007
bn200509818 2.176 0.405 0.2094 0.0548
bn200510445 9.981 1.055 0.1068 0.0276
bn200517786 27.392 5.473 1.8269 0.8423
bn200524211 37.761 6.209 0.0845 0.0095
bn200525611 93.440 10.424 1.5833 0.5641
bn200530031 22.528 2.290 0.0867 0.0169
bn200604778 70.400 13.178 1.1504 0.8791
bn200607362 20.480 2.360 3.2129 0.4432
bn200607921 26.625 1.305 0.4633 0.2078
bn200614608 9.728 1.810 1.4338 0.6721
bn200616048 23.297 3.093 0.3970 0.1808
bn200619108 28.672 1.305 0.2754 0.0943
bn200623752 0.704 0.453 0.0519 0.0148
bn200626105 3.520 1.548 0.5629 0.1115
bn200630076 7.168 2.360 1.1232 0.2650
bn200630980 102.146 7.886 4.4234 0.5052
bn200702892 23.040 4.971 2.7840 0.8259
bn200703341 0.704 0.580 0.0526 0.0127
bn200703970 32.513 1.493 0.4013 0.1920
bn200711461 29.441 1.145 0.1149 0.0437
bn200713919 5.120 2.172 0.2907 0.1467
bn200714247 8.704 2.429 3.1492 1.0617
bn200714437 152.576 1.619 0.3782 0.1961
bn200714661 3.328 2.202 0.8458 0.3055
bn200714774 20.736 1.717 0.3999 0.0801
bn200716060 45.057 0.362 0.0497 0.0126
bn200716957 5.312 0.389 0.0146 0.0026
bn200801650 63.745 1.557 1.6458 0.1719
bn200803149 118.274 1.145 0.2012 0.0248
bn200808469 27.904 1.619 1.6772 0.5438
bn200816486 31.488 1.639 2.2871 0.3943
bn200817393 30.464 2.919 1.6039 0.6272
bn200826923 7.424 0.362 0.0637 0.0285
bn200829582 6.912 0.362 0.0365 0.0180
bn200830413 15.104 1.619 0.0832 0.0515
bn200903031 26.881 4.375 0.1412 0.0438
bn200903113 80.897 4.720 0.3029 0.1129
bn200904085 37.632 10.085 3.2544 1.2573
bn200906550 67.329 1.950 0.5918 0.3344
bn200907957 140.803 1.056 0.2283 0.1415
bn200914534 65.281 2.064 0.0618 0.0423
bn200916812 108.800 0.572 0.8192 0.1364
bn200919964 48.129 0.572 0.2128 0.1027
bn200922718 0.320 0.091 0.2881 0.0533
bn200922753 48.896 6.607 5.6927 2.1428
bn200923748 0.640 0.320 0.0522 0.0183
bn200924284 7.168 1.950 0.5618 0.2966
bn200925610 50.176 5.177 2.4209 0.6673
bn200928552 14.848 1.379 0.0728 0.0335
bn201001416 29.184 17.694 4.6839 1.5951
bn201004365 36.353 6.955 2.2208 0.7139
bn201006054 4.288 3.206 0.2000 0.0475
bn201007123 195.332 1.493 0.1277 0.0762
bn201008443 2.048 0.572 0.2023 0.0447
bn201008754 55.041 7.282 3.6793 0.2829
bn201016019 2.944 0.091 0.0417 0.0148
bn201016136 165.123 9.148 0.6860 0.4061
bn201017407 8.960 3.435 1.3351 0.4560
bn201019069 16.896 1.305 0.1468 0.0565
bn201020241 21.504 3.114 4.4478 0.1670
bn201020732 15.872 0.362 0.0599 0.0114
bn201021111 20.480 2.290 1.2947 0.8181
bn201103259 0.192 0.091 0.0259 0.0076
bn201104001 52.480 7.428 0.0254 0.0085
bn201104622 0.960 0.547 0.0487 0.0230
bn201108645 68.864 2.111 1.1771 0.4796
bn201111323 3.584 3.221 0.0252 0.0056
bn201127147 7.424 3.238 0.5656 0.2446
bn201201120 44.288 8.708 1.1286 0.4498
bn201208252 44.801 5.971 1.1365 0.1822
bn201213746 46.336 5.655 1.3508 0.6537
bn201217108 37.121 2.673 2.3339 0.3448
bn201218177 14.336 0.362 0.0337 0.0090
bn201218798 75.265 1.145 0.4053 0.1641
bn201226553 70.914 3.806 0.4935 0.2352
bn201228640 30.977 9.220 5.3065 0.9300
bn210102861 83.970 1.717 1.4269 0.7775
bn210104477 31.745 0.572 0.0438 0.0112
bn210117458 12.544 1.639 0.3222 0.0999
bn210120299 22.205 1.864 3.8434 0.1773
bn210123305 13.056 0.923 0.0354 0.0204
bn210202841 17.664 0.572 0.1259 0.0579
bn210204270 206.852 2.290 0.3780 0.1443
bn210204777 32.000 5.030 4.6105 0.3983
bn210210713 64.513 1.305 0.2763 0.0722
bn210211363 28.673 6.607 0.9684 0.3814
bn210213741 15.360 2.862 0.3321 0.1457
bn210225218 87.808 1.846 0.9610 0.3955
bn210227115 17.920 1.305 0.7015 0.2052
bn210228058 3.776 1.118 0.1022 0.0493
bn210303425 13.056 1.639 0.7220 0.3576
bn210306162 9.536 0.143 0.0357 0.0102
bn210315716 5.632 0.724 0.6803 0.1840
bn210317381 46.337 1.864 0.2873 0.1125
bn210318131 24.320 5.081 3.8044 0.8472
bn210324468 31.745 1.379 0.9898 0.2451
bn210326057 0.576 0.345 0.0797 0.0294
bn210404141 1.344 0.746 0.0581 0.0298
bn210410037 48.128 2.828 0.0108 0.0044
bn210411146 42.497 0.810 0.0951 0.0611
bn210411564 47.873 6.607 5.3727 1.2936
bn210411688 60.673 2.996 0.1965 0.0575
bn210415284 16.896 6.562 5.5636 0.5724
bn210427206 18.688 1.145 0.1215 0.0582
bn210429658 12.288 2.673 0.2867 0.0795
bn210501205 8.192 2.521 1.4451 0.4044
bn210502295 4.992 0.730 0.3459 0.1529
bn210503815 32.768 4.471 0.2454 0.1273
bn210507778 2.816 1.557 0.4122 0.0479
bn210511477 5.888 0.724 0.3427 0.0488
bn210512789 0.832 0.730 0.1989 0.0859
bn210515623 16.384 1.717 1.8879 0.2336
bn210516982 2.688 0.771 0.1617 0.0268
bn210518545 6.400 0.974 0.7949 0.1190
bn210519277 25.024 2.290 0.9372 0.1435
bn210524208 20.992 0.724 0.0639 0.0184
bn210528586 1.024 0.091 0.0155 0.0070
bn210531500 20.480 0.572 0.0428 0.0201
bn210601724 0.960 0.640 0.0754 0.0184
bn210603907 7.936 1.717 1.8645 0.2092
bn210606945 243.717 2.573 0.0485 0.0140
bn210610628 8.192 2.064 0.5933 0.0917
bn210610827 55.041 0.724 0.2371 0.0812
bn210619532 1.280 0.202 0.0861 0.0123
bn210619999 54.785 0.572 0.0594 0.0092
bn210621447 15.616 3.874 0.6018 0.1736
bn210626345 34.048 1.950 2.3849 1.2143
bn210626991 46.337 1.280 0.4562 0.2294
bn210701834 68.864 5.101 1.8446 0.6488
bn210704684 43.521 1.056 0.1732 0.0157
bn210706346 7.232 0.810 0.4812 0.0557
bn210706571 3.840 0.286 0.0827 0.0156
bn210709201 30.977 1.280 0.2299 0.0910
bn210712405 7.168 1.810 0.6786 0.1488
bn210716485 5.184 0.951 0.6835 0.4372
bn210719164 40.704 1.950 1.6603 0.5098
bn210722871 61.953 11.337 4.4166 0.2326
bn210725048 6.976 0.689 0.1037 0.0420
bn210725158 47.104 21.773 1.1162 0.4318
bn210730207 4.160 0.466 0.0610 0.0374
bn210731931 25.857 5.278 1.6248 0.9403
bn210802839 10.240 0.810 0.0294 0.0099
bn210803497 9.216 0.528 0.4162 0.0081
bn210805002 0.832 0.773 0.1225 0.0565
bn210815100 7.168 1.305 0.4836 0.0622
bn210821291 51.712 3.566 19.2525 2.0569
bn210822729 2.176 0.898 0.0965 0.0519
bn210827424 35.585 3.620 0.3519 0.2643
bn210903727 18.176 3.806 3.1759 0.4222
bn210909447 1.408 0.091 0.0503 0.0211
bn210915530 113.410 1.086 0.4797 0.1518
bn210917157 7.040 3.666 3.3766 0.4030
bn210923124 128.512 5.838 1.1714 0.4604
bn210928761 32.768 1.639 5.4431 0.6242
bn210929154 1.920 1.675 0.0843 0.0453
bn210929821 10.752 8.208 0.4128 0.1906
bn211002740 4.861 1.280 0.4630 0.1969
bn211018505 24.576 2.429 2.6949 0.9065
bn211021460 2.816 0.572 0.0601 0.0180
bn211023546 79.106 0.572 0.4187 0.0823
bn211024065 0.064 0.036 0.0048 0.0024
bn211027244 19.968 2.611 1.5822 0.4586
bn211112607 111.618 13.036 2.3476 1.2751
bn211116586 19.968 1.810 0.8511 0.1541
bn211118985 7.168 2.828 0.0361 0.0075
bn211120548 36.097 2.534 0.9796 0.3058
bn211120962 5.120 0.362 0.1429 0.0046
bn211124104 0.512 0.345 0.0089 0.0031
bn211130636 218.629 0.572 0.1445 0.0206
bn211210937 11.776 3.665 2.4563 0.8468
bn211211549 34.305 0.572 0.0025 0.0008
bn211211909 54.272 3.125 0.8433 0.3080
bn211212394 42.496 3.665 0.1138 0.0531
bn211212532 21.504 1.379 2.7814 0.7424
bn211216282 20.224 0.810 0.4773 0.3358
bn211216556 28.416 1.280 1.9713 0.1763
bn211217295 4.096 1.619 0.1922 0.1082
bn211219910 73.729 1.810 2.8108 0.9068
bn211229145 119.807 2.429 0.7686 0.2508
bn211229930 24.256 1.379 0.1730 0.0461
bn211231292 9.216 0.923 0.0571 0.0258
bn220101930 34.560 7.684 0.1374 0.0638
bn220103877 6.912 0.572 0.6572 0.0808
bn220104167 2.624 0.779 0.1160 0.0228
bn220107793 24.833 0.362 0.0419 0.0231
bn220115709 25.345 1.717 2.7958 0.3841
bn220115943 36.608 0.810 0.3569 0.1094
bn220117199 115.458 1.999 0.0596 0.0481
bn220118764 18.944 2.611 0.5401 0.1917
bn220120619 1.280 0.861 0.3469 0.0544
bn220124074 53.760 11.406 2.7660 0.8540
bn220130968 61.441 4.222 0.2354 0.1229
bn220131236 84.738 2.919 4.3772 2.6569
bn220209959 200.196 0.362 0.6631 0.0902
bn220210998 43.520 4.471 0.2898 0.2225
bn220211657 152.579 6.297 0.3989 0.1859
bn220222808 10.752 1.846 1.1101 0.4911
bn220223094 8.704 5.043 3.2652 0.5187
bn220305676 27.137 1.950 0.3497 0.0901
bn220306761 13.312 3.083 0.2009 0.0849
bn220308233 32.768 4.720 1.3400 0.7848
bn220309253 62.208 7.030 10.3377 2.4834
bn220310122 5.376 0.453 0.1509 0.0331
bn220310933 16.384 4.700 3.0480 1.8255
bn220314898 30.465 1.280 0.2710 0.1077
bn220320194 19.968 0.362 0.1145 0.0442
bn220325879 15.872 2.187 1.6769 0.8080
bn220326173 23.552 3.999 3.3445 0.6311
bn220401896 32.000 7.697 3.8649 1.2140
bn220403424 6.912 1.493 1.3760 0.5480
bn220404741 82.176 2.673 2.4075 0.7890
bn220408240 17.920 1.305 0.2447 0.0561
bn220408311 32.513 1.056 0.0509 0.0186
bn220411306 22.272 1.143 0.9473 0.0839
bn220412713 0.160 0.072 0.0049 0.0023
bn220417578 16.896 7.832 5.4406 0.3807
bn220418661 2.752 1.346 0.1967 0.0522
bn220421346 6.429 0.586 0.0418 0.0157
bn220426285 5.632 0.362 0.0841 0.0121
bn220501828 51.201 3.620 1.6007 0.6102
bn220507423 5.950 0.831 0.0482 0.0214
bn220508939 57.601 10.509 0.7038 0.2361
bn220511571 4.224 0.202 0.2914 0.0584
bn220512211 4.480 0.345 0.0819 0.0150


